On the Effectiveness of Classical Regression Methods for Optimal Switching Problems

Simple regression methods provide robust, near-optimal solutions for optimal switching problems, including high-dimensional ones (up to 50). While the theory requires solving intractable PDE systems, the Longstaff-Schwartz algorithm with classical regression methods achieves excellent switching decisions without extensive hyperparameter tuning. Testing linear models (OLS, Ridge, LASSO), tree-based methods (random forests, gradient boosting), $k$-nearest neighbors, and feedforward neural networks on four benchmark problems, we find that several simple methods maintain stable performance across diverse problem characteristics, outperforming the neural networks we tested against. In our comparison, $k$-NN regression performs consistently well, and with minimal hyperparameter tuning. We establish concentration bounds for this regressor and show that PCA enables $k$-NN to scale to high dimensions.

==> loss_curve.csv <==
time_step,avg_train_loss,avg_val_loss
1,0.00015899932024477528,0.00017058726081317546
2,0.00017023674414649794,0.00032880732867953414
3,0.00020652779532308457,0.00036581708029304684
4,0.00015552054429111256,0.00012021784197069063
5,0.00017178063108675543,0.00015280892539629563
6,0.00021482761561993197,0.00027564496414372684
7,0.00018814858384712813,0.0003766554140430876
8,0.00019140982680989434,0.00023793556785181913
9,0.00021869997705335035,0.00014806234973010693
10,0.00019085156546202474,0.0001707895226156767
11,0.00018096024282107754,0.00035009044714187247
12,0.00021267719024128465,0.00018380348422063805
13,0.0001980355802693017,0.00039987052064769936
14,0.00026455942690885455,0.0004569964756351359
15,0.0002403285715696109,0.00016629316012238297
16,0.00022946105994262587,0.00020297184090206915
17,0.00027075031547215203,0.00027981700159507056
18,0.00023587810042145774,0.00043778938740431144
19,0.00022690211599896032,0.00026129562159028574
20,0.0002610337906819328,0.00028430819795180576
21,0.000289916829515378,0.000525359097408361
22,0.0002066714753708334,0.00047420410289161124
23,0.00027962211825623313,0.00037448188064654947
24,0.0002833569036898109,0.00024449459591838543
25,0.00031548780243824637,0.000550447179693303
26,0.00029765479798532,0.0005088213044529442
27,0.0003608214101840695,0.00037087083747529894
28,0.0003886835750868615,0.00034135836486602
29,0.00033484958318510044,0.0004351693443192755
30,0.00047498957074160083,0.0002587541753822253
31,0.00032518678686811395,0.0003897263279472572
32,0.00037280840313183556,0.0003813609709807547
33,0.00038459301734020227,0.0003771372487655997
34,0.00040142242009937854,0.0003428598430646293
35,0.00042252108852275974,0.000792381878267656
36,0.0004477867870444326,0.00040925939335728303
37,0.0004763551402995709,0.0006778277624902839
38,0.0004453393632266082,0.0005594622027012331
39,0.00036812900872936643,0.00029862461274377986
40,0.0004458865377196766,0.0007529330866070163
41,0.0003758346954782195,0.0013922427625410827
42,0.0003948506414895186,0.0005785579604823075
43,0.00037804396584253697,0.0002952508569115871
44,0.000514779585811831,0.001247473302130626
45,0.0005248740194816623,0.00042580570001103977
46,0.0004182011440547468,0.0003762755716748417
47,0.0005595870577184002,0.00046423273245513563
48,0.0005608464531952867,0.0005532067000082368
49,0.0005604782724780194,0.0007123133307982628
50,0.0005728753275890966,0.001143534317500458
51,0.0004267833778231523,0.0005187727235936118
52,0.0005255072789264538,0.0007530012869628218
53,0.0005164202966278529,0.0011212738204563644
54,0.0006860844072120799,0.0005299761559650401
55,0.0005409847303474253,0.0004010665253874952
56,0.000512357977116588,0.0005632673773804495
57,0.0004344883058680379,0.001368312340039233
58,0.0005706354977085937,0.0011620642159721076
59,0.0007858290670952507,0.0012051983699318503
60,0.000587420019843209,0.0009520661445591548
61,0.0005403865168638741,0.0007671433104989552
62,0.0006277789844631707,0.0010701005783209417
63,0.000609794561242344,0.0007204229615541139
64,0.0006655901975585743,0.0007468492300788881
65,0.0006814545637040885,0.0006860591599270463
66,0.0006639582551665925,0.0006501443912060854
67,0.0006911438630829927,0.0008243931315661991
68,0.000717133949207104,0.001111779671096824
69,0.000592412847663471,0.0007153866406200633
70,0.0006990087915317609,0.0006651077239210198
71,0.0006406243999951057,0.0005614590015485262
72,0.0005710398466627741,0.0005553007034791111
73,0.00047861802524717684,0.0006211650998011616
74,0.00073716319966322,0.0008850954385609712
75,0.0007106514330852126,0.001034793809621055
76,0.0007093058693942847,0.0009240285634987895
77,0.00070790018597673,0.0010752517897926273
78,0.0007216282825790061,0.0007912939144514367
79,0.000652060930037275,0.0009400887829881134
80,0.000827987572038424,0.0011553201818619912
81,0.0007971210362534229,0.0008561564471392091
82,0.0007140083027535908,0.0010467326725380807
83,0.0008896773845681891,0.0011716137603600615
84,0.0008381126961421971,0.0011512751382582135
85,0.000757182462671854,0.0011185634311393598
86,0.0009589872674944213,0.0006530329559519
87,0.0007800302896387275,0.0011427945149404468
88,0.000988152940563585,0.0011378845437545985
89,0.0010933864260684347,0.0008103873049790184
90,0.0009976412096522568,0.0009570149085524811
91,0.0009934082224878746,0.0009431000193726004
92,0.0009956245557475364,0.0010525728824644974
93,0.0009316091604056296,0.0011067963549912594
94,0.0010327580440357355,0.0010537625516183265
95,0.0010477590061114738,0.0013096157796693164
96,0.0010303047495056675,0.0012989082294095023
97,0.0011019198328920893,0.001281666595576474
98,0.0012286055393410007,0.0013553479441477518
99,0.0011613166574065872,0.0021254337601025568
100,0.0010962656273949638,0.0012191308579945753
101,0.001173936543591103,0.0008100147856037352
102,0.0009137212832472782,0.0013300836986055553
103,0.0009741032482334485,0.0019136966079060945
104,0.0008831353153240625,0.0012750269787933626
105,0.0012636588298061055,0.001307192402397792
106,0.0010470132858779687,0.0014324367193013167
107,0.001040213704977867,0.0010784375253813539
108,0.0012050525675578732,0.001154700325400559
109,0.001307153172344905,0.0012721671484753174
110,0.001083788974469254,0.0010130734216362062
111,0.0008886962838662611,0.0010301606996902782
112,0.0010608734344847758,0.001419454516272886
113,0.0009608168962071416,0.0016549346065257108
114,0.0011549172444715392,0.0010142003752465288
115,0.0013236339282089351,0.0011781168753943272
116,0.001298875160047832,0.0011667729287082242
117,0.0012015104416986317,0.0009663032493938663
118,0.0010568174857476264,0.0011587943892739658
119,0.0009870545293605096,0.001233132417384282
120,0.0008816303041423804,0.001420103554112355
121,0.0011664454646396467,0.0008076057378404115
122,0.001037793659659027,0.0019383937454504542
123,0.0012171065080951533,0.001341166049641682
124,0.0010921673049314796,0.001639218968649927
125,0.00100723718985784,0.000932803608505923
126,0.0013656449325333273,0.0011905028258907928
127,0.0011509019108020444,0.0015767578788222823
128,0.0012967812642054523,0.0023912444104271873
129,0.0009730603651687884,0.0019392231061822107
130,0.000978977587293601,0.0017322911575758323
131,0.0011204533507332178,0.0018460628881021679
132,0.001239292460876883,0.0018627155286571597
133,0.001322565913043681,0.001542663275052123
134,0.0011443131325072776,0.0016937133401124522
135,0.001158218423877131,0.0015480146437902534
136,0.0010935996505532293,0.0017571150980754046
137,0.0010023362295385908,0.001208431875318065
138,0.0009061537994970306,0.0017271981357009864
139,0.0010234495751432991,0.0013609098447115444
140,0.001164502015815564,0.002182477615417042
141,0.0013011563451001786,0.0009610439192645302
142,0.0011627894151565574,0.0019882918407740347
143,0.0012162026050354536,0.0014781730579014555
144,0.0013187029289101222,0.0010785847747875688
145,0.00139046711282592,0.0016012630649065464
146,0.0012915661917659315,0.001449839798600423
147,0.0011662131729781823,0.0013259523851648393
148,0.001274712138558525,0.0014464838801987849
149,0.001128062401969925,0.0017280859258875486
150,0.0012091670259706726,0.0013587867171523966
151,0.0011884409115017912,0.0014447441599229184
152,0.0010960153088592967,0.0016332872349005777
153,0.0011354167376338832,0.0011267102461392845
154,0.0011799089956584512,0.0010872353978832795
155,0.001048192341195129,0.0015309210833134885
156,0.0009729885702616693,0.0009442383273418842
157,0.0010565023908705115,0.0016544094169089847
158,0.0008737158074765098,0.0010245892604115363
159,0.0010227433514555665,0.001286360302568871
160,0.0008138738945620655,0.0011310142736472605
161,0.0008272438746346325,0.0012783438265285632
162,0.0007718998415055613,0.000916641652676627
163,0.0007269008735587317,0.0008361460023851996
164,0.0006475502235402781,0.0008997049720799313
165,0.0006510325693733127,0.0006443995026664352
166,0.0006122339651962221,0.0008399774442675412
167,0.0005743641642111927,0.0006162771982284306
168,0.0004896165114968686,0.0007395525084580857
169,0.00043374655352455973,0.0005282774732545892
170,0.00033397525014906317,0.00044934938523401405
171,0.0003490655899552611,0.0005182767742092175
172,0.0002450517325425639,0.000296463373404886
173,0.0002311094454490033,0.0002405187084022464
174,0.00015444305352490333,0.00016002558468208785
175,0.00010110507296875039,0.00014465370160475187
176,6.75736475623152e-5,8.205726370916581e-5
177,3.610260228355358e-5,5.23930676493601e-5
178,1.0211558125295249e-5,1.1531645123776723e-5

